The CORSMAL benchmark for the prediction of the properties of containers

The contactless estimation of the weight of a container and the amount of its content manipulated by a person are key pre-requisites for safe human-to-robot handovers. However, opaqueness and transparencies of the container and the content, and variability of materials, shapes, and sizes, make this estimation difficult. In this paper, we present a range of methods and an open framework to benchmark acoustic and visual perception for the estimation of the capacity of a container, and the type, mass, and amount of its content. The framework includes a dataset, specific tasks and performance measures. We conduct an in-depth comparative analysis of methods that used this framework and audio-only or vision-only baselines designed from related works. Based on this analysis, we can conclude that audio-only and audio-visual classifiers are suitable for the estimation of the type and amount of the content using different types of convolutional neural networks, combined with either recurrent neural networks or a majority voting strategy, whereas computer vision methods are suitable to determine the capacity of the container using regression and geometric approaches. Classifying the content type and level using only audio achieves a weighted average F1-score up to 81% and 97%, respectively. Estimating the container capacity with vision-only approaches and estimating the filling mass with audio-visual multi-stage approaches reach up to 65% weighted average capacity and mass scores. These results show that there is still room for improvement on the design of new methods. These new methods can be ranked and compared on the individual leaderboards provided by our open framework.

==> confmat.txt <==
x y z
0 0 0.97
1 0 0.01
2 0 0.00
3 0 0.01
4 0 0.00
5 0 0.00
6 0 0.00

0 1 0.01
1 1 0.70
2 1 0.15
3 1 0.07
4 1 0.01
5 1 0.02
6 1 0.02

0 2 0.00
1 2 0.16
2 2 0.81
3 2 0.03
4 2 0.00
5 2 0.00
6 2 0.00

0 3 0.00
1 3 0.05
2 3 0.00
3 3 0.74
4 3 0.21
5 3 0.00
6 3 0.00

0 4 0.00
1 4 0.02
2 4 0.02
3 4 0.14
4 4 0.81
5 4 0.02
6 4 0.00

0 5 0.02
1 5 0.00
2 5 0.00
3 5 0.09
4 5 0.04
5 5 0.66
6 5 0.19

0 6 0.00
1 6 0.00
2 6 0.00
3 6 0.05
4 6 0.10
5 6 0.21
6 6 0.64


==> confmat_combined_acc_level.txt <==
x y z
0 0 0.99
1 0 0.01
2 0 0.00

0 1 0.01
1 1 0.72
2 1 0.27

0 2 0.00
1 2 0.17
2 2 0.83



==> confmat_combined_acc_type.txt <==
x y z
0 0 0.99
1 0 0.00
2 0 0.00
3 0 0.01

0 1 0.00
1 1 0.96
2 1 0.04
3 1 0.00

0 2 0.00
1 2 0.04
2 2 0.89
3 2 0.07

0 3 0.02
1 3 0.00
2 3 0.00
3 3 0.98



==> confmat_combined_bit_level.txt <==
x y z
0 0 0.92
1 0 0.08
2 0 0.00

0 1 0.00
1 1 0.85
2 1 0.15

0 2 0.00
1 2 0.30
2 2 0.70



==> confmat_combined_bit_type.txt <==
x y z
0 0 0.97
1 0 0.01
2 0 0.01
3 0 0.00

0 1 0.00
1 1 0.99
2 1 0.01
3 1 0.00

0 2 0.00
1 2 0.13
2 2 0.85
3 2 0.01

0 3 0.01
1 3 0.00
2 3 0.01
3 3 0.98



==> confmat_combined_challengers_level.txt <==
x y z
0 0 0.68
1 0 0.00
2 0 0.32

0 1 0.17
1 1 0.52
2 1 0.31

0 2 0.15
1 2 0.46
2 2 0.39



==> confmat_combined_challengers_type.txt <==
x y z
0 0 0.61
1 0 0.04
2 0 0.00
3 0 0.35

0 1 0.03
1 1 0.83
2 1 0.07
3 1 0.08

0 2 0.03
1 2 0.13
2 2 0.69
3 2 0.15

0 3 0.07
1 3 0.07
2 3 0.02
3 3 0.83



==> confmat_combined_concatenation_level.txt <==
x y z
0 0 0.26
1 0 0.40
2 0 0.33

0 1 0.00
1 1 0.76
2 1 0.24

0 2 0.00
1 2 0.75
2 2 0.25



==> confmat_combined_concatenation_type.txt <==
x y z
0 0 0.56
1 0 0.31
2 0 0.14
3 0 0.00

0 1 0.05
1 1 0.74
2 1 0.21
3 1 0.00

0 2 0.05
1 2 0.48
2 2 0.47
3 2 0.00

0 3 0.00
1 3 0.70
2 3 0.30
3 3 0.00



==> confmat_combined_hvrl_level.txt <==
x y z
0 0 0.99
1 0 0.01
2 0 0.00

0 1 0.01
1 1 0.88
2 1 0.11

0 2 0.01
1 2 0.36
2 2 0.62



==> confmat_combined_hvrl_type.txt <==
x y z
0 0 1.00
1 0 0.00
2 0 0.00
3 0 0.00

0 1 0.00
1 1 1.00
2 1 0.00
3 1 0.00

0 2 0.05
1 2 0.03
2 2 0.92
3 2 0.00

0 3 0.03
1 3 0.00
2 3 0.00
3 3 0.97



==> confmat_combined_mrn1_level.txt <==
x y z
0 0 0.17
1 0 0.81
2 0 0.02

0 1 0.02
1 1 0.80
2 1 0.18

0 2 0.00
1 2 0.49
2 2 0.51



==> confmat_combined_ntnuerc_level.txt <==
x y z
0 0 0.00
1 0 0.00
2 0 0.00

0 1 0.00
1 1 0.00
2 1 0.00

0 2 0.00
1 2 0.00
2 2 0.00



==> confmat_combined_ntnuerc_type.txt <==
x y z
0 0 1.00
1 0 0.00
2 0 0.00
3 0 0.00

0 1 0.01
1 1 0.94
2 1 0.05
3 1 0.01

0 2 0.02
1 2 0.15
2 2 0.78
3 2 0.06

0 3 0.05
1 3 0.09
2 3 0.04
3 3 0.81



==> confmat_privtest_acc_level.txt <==
x y z
0 0 1.00
1 0 0.00
2 0 0.00

0 1 1.00
1 1 0.00
2 1 0.00

0 2 0.00
1 2 0.00
2 2 0.00



==> masses.txt <==
CoID	E	P5	P9	R5	W5	R9 W9
1	2   37 65   78  95  139 169
2   3   39  69  85  104 151 185
3   10  119 205 232 270 409 478
4   15  37  54  68  79  110 130
5   86  131 175 208 234 305 352
6   134 205 262 280 316 396 461
7   15  104 174 208 NaN  362 NaN
8   31  297 509 633 NaN 1115    NaN
9   59  776 1350    1548    NaN 2739    NaN


==> res_capacity_bit.txt <==
x C10 C11 C12 C13 C14 C15
4 0.147 0.331 0.559 0.608 1.092 0.215
4 0.414 0.136 0.559 0.986 0.045 0.215
4 0.147 0.224 0.559 0.704 0.436 0.215
4 0.665 0.369 0.149 0.455 0.043 0.215
4 0.861 0.401 0.559 0.986 0.108 0.215
4 0.731 0.803 0.559 0.232 0.176 0.391
4 0.816 0.567 0.559 0.989 1.682 0.215
4 0.752 0.172 0.559 0.177 0.995 0.215
4 0.147 0.942 0.559 0.830 0.063 0.215
4 0.566 0.311 0.559 0.084 1.682 0.215
4 0.735 0.567 0.559 0.253 1.682 0.215
4 0.788 0.490 0.782 0.786 1.682 0.215
4 0.147 0.724 0.559 0.714 1.682 0.441
4 0.446 0.533 0.471 0.840 1.682 0.215
4 0.530 0.156 0.559 0.793 0.521 0.215
4 0.970 0.597 0.559 1.000 0.363 0.433
4 0.846 0.320 0.559 0.986 0.294 0.215
4 0.467 0.567 0.559 0.654 1.338 0.215
4 0.524 0.984 0.559 0.862 0.677 0.562
4 0.147 0.491 0.769 0.581 2.690 0.215
4 0.605 0.567 0.549 0.723 0.073 0.215
4 0.932 0.206 0.559 0.679 0.412 0.215
4 0.764 0.106 0.559 0.986 1.682 0.215
4 0.705 0.561 0.559 0.578 0.111 0.361
4 0.456 0.203 0.559 0.151 0.702 0.215
4 0.601 0.060 0.481 0.758 0.463 0.215
4 0.723 0.567 0.559 0.820 1.682 0.215
4 0.662 0.292 0.559 0.992 0.148 0.215
4 0.748 0.541 0.559 0.669 1.682 0.215
4 0.648 0.100 0.763 0.658 1.682 0.215
4 0.616 0.727 0.120 0.986 0.020 0.215
4 0.677 0.382 0.559 0.073 0.091 0.215
4 0.334 0.574 0.789 0.866 0.760 0.215
4 0.624 0.567 0.193 0.498 0.772 0.215
4 0.147 0.614 0.681 0.986 1.682 0.215
4 0.147 0.202 0.559 0.590 0.261 0.215
4 0.147 0.624 0.756 0.986 1.682 0.215
4 0.330 0.567 0.768 0.733 0.669 0.215
4 0.819 1.302 0.862 0.684 0.349 0.215
4 0.147 0.346 0.559 0.267 1.682 0.215
4 0.588 0.567 0.559 0.986 0.178 0.215
4 0.147 0.189 0.559 0.986 1.682 0.215
4 0.731 0.352 0.559 0.648 0.253 0.215
4 0.243 1.497 0.559 0.986 0.216 0.215
4 0.281 0.185 0.559 0.215 0.962 0.215
4 0.733 0.349 0.559 0.766 0.438 0.215
4 0.791 0.468 0.559 0.629 0.280 0.440
4 0.708 0.396 0.559 0.163 0.028 0.215
4 0.763 0.567 0.559 0.954 0.149 0.215
4 0.400 0.471 0.559 0.308 0.100 0.507
4 0.147 0.245 0.559 0.625 2.445 0.215
4 0.718 0.567 0.559 0.878 1.682 0.002
4 0.794 0.567 0.559 0.202 1.682 0.215
4 0.346 0.567 0.559 0.770 0.167 0.215
4 0.056 0.499 0.814 0.255 0.368 0.215
4 0.704 0.180 0.559 0.722 0.010 0.215
4 0.569 0.453 0.559 0.553 0.521 0.374
4 0.559 0.314 0.365 0.822 0.318 0.215
4 0.748 0.731 0.202 0.764 0.725 0.215
4 0.730 0.486 0.559 0.986 0.192 0.215
4 0.774 0.567  nan 0.297 0.606  nan
4 0.761 0.709  nan 0.260 0.025  nan
4 0.147 0.446  nan 0.576 1.682  nan
4 1.000 0.508  nan 0.756 0.185  nan
4 0.613 0.947  nan 0.634 1.682  nan
4 0.831 0.745  nan 0.275 0.018  nan
4 0.556 0.372  nan 0.765 0.231  nan
4 0.260 0.567  nan 0.809 0.438  nan
4 0.147 0.337  nan 0.200 0.716  nan
4 0.792 0.113  nan 0.486 0.135  nan
4 0.684 0.567  nan 0.774 1.682  nan
4 0.237 0.545  nan 0.790 0.285  nan
4 0.262 0.774  nan 0.851 0.336  nan
4 0.625 0.567  nan 0.754 1.682  nan
4 0.147 0.348  nan 0.986 0.112  nan
4 0.599 0.567  nan 0.986 1.682  nan
4 0.800 0.567  nan 0.718 0.983  nan
4 0.147 0.849  nan 0.640 0.311  nan
4 0.620 0.704  nan 0.798 1.682  nan
4 0.147 0.615  nan 0.715 2.218  nan
4 0.785 0.567  nan 0.563 0.369  nan
4 0.839 0.567  nan 0.238 1.682  nan
4 0.487 0.567  nan 0.986 0.178  nan
4 0.147 0.383  nan 0.604 1.682  nan


==> res_capacity_bit_fillings.txt <==
x E P5 P9 R5 R9 W5 W9
4 0.147 0.816 0.147 0.752 0.662 0.147 0.414
4 0.861 0.566 0.467 0.735 0.648 0.446 0.147
4 0.846 0.705 0.748 0.788 0.624 0.530 0.665
4 0.601 0.147 0.330 0.147 0.147 0.970 0.731
4 0.730 0.791 0.147 0.764 0.588 0.524 0.932
4 0.774 0.400 0.731 0.456 0.733 0.605 0.723
4 0.761 0.704 0.794 0.147 0.708 0.677 0.616
4 1.000 0.147 0.613 0.763 0.346 0.819 0.334
4 0.260 0.792 0.147 0.569 0.559 0.243 0.147
4 0.147 0.625 0.620 0.556 0.748 0.718 0.281
4 0.599 0.800 0.785 0.684 0.831 0.237 0.147
4 0.839 0.147 0.487 0.262 0.147 0.147 0.056
4 0.567 0.136 0.369 0.942 0.331 0.224 0.172
4 0.724 0.567 0.320 0.490 0.401 0.311 0.567
4 0.984 0.567 0.206 0.156 0.803 0.533 0.567
4 0.491 0.106 0.100 0.597 0.292 0.727 0.185
4 0.567 0.567 0.574 0.561 0.382 0.346 0.567
4 0.624 0.396 0.202 0.203 0.245 0.567 0.567
4 0.567 0.567 1.497 0.060 0.567 0.471 0.499
4 0.189 0.180 0.468 0.541 0.545 0.314 0.453
4 0.352 0.508 0.731 0.614 0.704 0.446 0.372
4 0.349 0.774 0.947 1.302 0.567 0.113 0.337
4 0.486 0.567 0.567 0.709 0.567 0.567 0.567
4 0.745 0.348 0.383 0.567 0.567 0.849 0.615
4 0.559 0.782 0.559 0.559 0.559 0.608 0.986
4 0.559 0.471 0.769 0.559 0.559 0.862 0.581
4 0.559 0.559 0.549 0.559 0.149 0.986 0.669
4 0.559 0.559 0.559 0.559 0.559 0.986 0.733
4 0.481 0.559 0.559 0.559 0.559 0.625 0.629
4 0.120 0.559 0.763 0.559 0.559 0.822 0.308
4 0.768 0.559 0.559 0.559 0.756 0.297 0.756
4 0.559 0.559 0.559 0.789 0.559 0.260 0.200
4 0.559 0.862 0.559 0.193 0.559 0.790 0.774
4 0.559 0.559 0.559 0.681 0.559 0.851 0.986
4 0.559 0.559 0.202 0.559 0.559 0.986 0.798
4 0.559 0.559 0.559 0.365 0.814 0.715 0.986
4 0.177 0.704 0.232 0.455 0.986 1.092 0.108
4 0.840 0.989 0.253 0.830 0.758 1.682 1.682
4 0.654 0.578 0.786 0.084 0.684 0.677 0.020
4 0.723 0.151 0.714 1.000 0.267 1.682 1.682
4 0.992 0.820 0.793 0.073 0.986 1.682 0.178
4 0.498 0.986 0.986 0.986 0.648 0.216 1.682
4 0.590 0.986 0.679 0.878 0.215 0.028 0.962
4 0.986 0.255 0.658 0.770 0.766 0.149 0.192
4 0.163 0.553 0.866 0.722 0.986 0.100 0.231
4 0.954 0.764 0.202 0.486 0.765 1.682 1.682
4 0.634 0.576 0.754 0.238 0.809 0.606 0.285
4 0.275 0.563 0.718 0.604 0.640 1.682 1.682
4 0.043 0.176 1.682 0.995 0.045  nan  nan
4 1.682 0.063 0.073 0.521 0.436  nan  nan
4 0.294 0.363 0.412 2.690 1.682  nan  nan
4 1.338 0.111 1.682 1.682 1.682  nan  nan
4 0.702 0.091 0.760 0.148 0.463  nan  nan
4 0.669 1.682 0.772 0.167 0.253  nan  nan
4 0.349 1.682 0.261 0.368 0.280  nan  nan
4 0.438 0.725 2.445 0.010 0.185  nan  nan
4 1.682 0.135 0.318 0.521 0.716  nan  nan
4 1.682 0.311 0.018 0.025 0.983  nan  nan
4 1.682 0.369 0.438 1.682 2.218  nan  nan
4 0.112 0.178 1.682 0.336 1.682  nan  nan
4 0.215 0.215 0.215 0.215 0.215  nan  nan
4 0.433 0.215 0.215 0.441 0.391  nan  nan
4 0.215 0.215 0.215 0.215 0.562  nan  nan
4 0.215 0.215 0.215 0.215 0.215  nan  nan
4 0.215 0.215 0.215 0.215 0.215  nan  nan
4 0.215 0.215 0.215 0.215 0.215  nan  nan
4 0.215 0.215 0.215 0.215 0.215  nan  nan
4 0.215 0.361 0.215 0.215 0.215  nan  nan
4 0.215 0.215 0.215 0.215 0.215  nan  nan
4 0.215 0.215 0.440 0.215 0.215  nan  nan
4 0.215 0.507 0.002 0.215 0.215  nan  nan
4 0.215 0.374 0.215 0.215 0.215  nan  nan


==> res_capacity_concatenation.txt <==
x C10 C11 C12 C13 C14 C15
2 0.183 0.212 1.506 0.370 0.583 2.642
2 0.673 0.639 0.610 0.028 0.250 1.188
2 0.261 0.309 1.304 0.496 0.112 1.421
2 0.880 0.556 0.103 0.808 0.181 3.393
2 0.455 0.365 1.095 0.496 0.310 3.742
2 0.812 0.279 0.353 0.195 0.159 3.589
2 0.539 0.150 0.776 1.015 0.535 1.166
2 0.648 0.889 0.525 0.164 0.235 4.717
2 0.282 0.528 0.269 0.436 0.365 0.460
2 0.473 0.336 0.094 0.244 0.108 2.505
2 0.430 0.678 0.720 0.224 0.326 0.947
2 0.541 0.627 0.915 0.350 0.448 3.106
2 0.669 0.362 0.614 0.833 0.063 0.257
2 0.697 0.503 0.245 0.784 0.595 2.008
2 0.343 0.375 0.602 0.074 0.385 0.717
2 0.561 0.360 0.423 0.081 0.598 0.878
2 0.478 0.661 0.187 0.427 0.975 1.694
2 0.554 0.061 0.220 0.493 0.166 0.516
2 0.657 0.421 0.116 0.414 0.118 3.851
2 0.317 0.390 0.614 0.230 0.605 0.057
2 0.541 0.433 0.888 0.824 1.167 1.528
2 0.631 0.572 0.593 0.781 0.147 3.655
2 0.418 0.192 0.080 0.432 0.255 3.781
2 0.443 0.548 0.901 0.192 0.621 2.650
2 0.394 0.627 0.437 0.857 0.143 0.587
2 0.033 0.372 0.733 0.481 0.218 0.858
2 0.993 0.304 0.154 0.076 0.160 0.186
2 0.251 0.351 0.223 0.322 0.433 4.287
2 0.548 0.412 0.836 0.288 0.321 0.757
2 0.988 0.311 0.186 0.298 0.041 0.759
2 0.472 0.205 0.391 0.076 0.164 0.862
2 0.399 0.315 0.587 0.248 0.066 0.878
2 0.192 0.721 0.410 0.009 0.698 2.736
2 0.456 0.403 1.283 0.198 0.146 2.744
2 0.498 0.777 0.203 0.325 0.118 1.468
2 0.518 0.536 0.970 0.230 0.304 4.468
2 0.462 0.634 0.755 0.599 0.191 1.741
2 0.273 0.476 0.466 0.586 0.332 2.220
2 0.250 0.236 0.619 0.698 0.406 2.211
2 0.293 0.714 0.724 0.422 0.160 1.260
2 0.280 0.426 0.269 0.136 0.444 3.066
2 0.821 0.395 0.509 0.413 0.185 0.787
2 0.736 0.398 0.701 0.549 0.308 4.467
2 0.129 0.608 0.123 0.550 0.490 2.055
2 0.370 0.213 0.169 0.409 0.025 1.085
2 0.597 0.309 0.455 0.614 0.432 0.467
2 0.189 0.776 0.579 0.555 0.394 0.231
2 0.626 0.541 0.376 0.116 0.089 1.366
2 0.856 0.282 0.987 0.386 0.128 1.112
2 0.422 0.507 0.015 0.224 0.390 3.086
2 0.541 0.566 0.264 0.420 0.127 2.121
2 0.753 0.357 0.914 0.272 0.288 3.862
2 0.889 0.366 0.926 0.573 0.061 0.104
2 0.454 0.712 0.753 0.167 0.377 3.405
2 0.759 0.511 0.191 0.742 0.144 2.312
2 0.146 0.441 0.661 0.099 0.279 2.711
2 0.576 0.402 0.079 0.121 0.065 0.827
2 0.729 0.442 0.581 0.377 0.364 0.919
2 0.708 0.554 0.369 0.094 0.448 1.334
2 0.857 0.106 0.948 0.477 0.063 0.313
2 0.493 0.361  nan 0.257 0.174  nan
2 0.391 0.037  nan 0.038 0.199  nan
2 0.835 0.494  nan 0.366 0.315  nan
2 0.524 0.518  nan 0.192 0.127  nan
2 0.744 0.323  nan 0.487 0.177  nan
2 0.178 0.114  nan 0.071 0.052  nan
2 0.180 0.713  nan 0.104 0.294  nan
2 0.451 0.649  nan 0.688 0.422  nan
2 0.647 0.556  nan 0.207 0.009  nan
2 0.278 0.294  nan 0.029 0.642  nan
2 0.991 0.366  nan 0.257 0.151  nan
2 0.583 0.049  nan 0.086 0.747  nan
2 0.588 0.443  nan 0.242 0.269  nan
2 0.397 0.358  nan 0.482 0.330  nan
2 0.356 0.745  nan 0.063 0.516  nan
2 0.819 0.681  nan 0.361 0.028  nan
2 0.507 0.637  nan 0.645 0.087  nan
2 0.359 0.201  nan 0.010 0.446  nan
2 0.567 0.377  nan 0.195 0.050  nan
2 0.472 0.223  nan 0.309 0.048  nan
2 0.605 0.391  nan 0.179 0.296  nan
2 0.645 0.402  nan 0.970 0.041  nan
2 0.398 0.175  nan 0.023 0.075  nan
2 0.500 0.209  nan 0.420 0.226  nan


==> res_capacity_concatenation_fillings.txt <==
x E P5 P9 R5 R9 W5 W9
2 0.183 0.539 0.669 0.648 0.251 0.282 0.673
2 0.455 0.473 0.554 0.430 0.988 0.697 0.261
2 0.478 0.443 0.548 0.541 0.456 0.343 0.880
2 0.033 0.518 0.273 0.317 0.462 0.561 0.812
2 0.857 0.189 0.821 0.418 0.280 0.657 0.631
2 0.493 0.422 0.736 0.394 0.597 0.541 0.993
2 0.391 0.146 0.889 0.498 0.626 0.399 0.472
2 0.524 0.835 0.744 0.856 0.454 0.250 0.192
2 0.451 0.278 0.359 0.576 0.729 0.129 0.293
2 0.647 0.397 0.567 0.180 0.708 0.753 0.370
2 0.819 0.507 0.605 0.991 0.178 0.583 0.541
2 0.645 0.500 0.398 0.588 0.472 0.356 0.759
2 0.150 0.639 0.556 0.528 0.212 0.309 0.889
2 0.362 0.678 0.661 0.627 0.365 0.336 0.061
2 0.421 0.433 0.572 0.375 0.279 0.503 0.476
2 0.390 0.192 0.311 0.360 0.351 0.205 0.213
2 0.403 0.304 0.721 0.548 0.315 0.714 0.366
2 0.634 0.541 0.536 0.627 0.566 0.282 0.712
2 0.426 0.357 0.608 0.372 0.361 0.507 0.511
2 0.395 0.441 0.776 0.412 0.049 0.442 0.402
2 0.398 0.518 0.554 0.777 0.377 0.494 0.713
2 0.309 0.443 0.323 0.236 0.391 0.294 0.556
2 0.106 0.358 0.649 0.037 0.402 0.637 0.681
2 0.114 0.745 0.209 0.366 0.175 0.201 0.223
2 0.353 0.915 0.776 1.506 0.610 0.370 0.496
2 0.269 0.245 0.614 1.095 1.304 0.414 0.230
2 0.720 0.187 0.888 0.525 0.103 0.432 0.288
2 0.614 0.593 0.080 0.094 0.220 0.413 0.586
2 0.733 0.901 0.437 0.602 0.116 0.420 0.555
2 0.391 0.154 0.186 0.423 0.836 0.377 0.224
2 0.466 0.587 0.169 0.223 0.755 0.257 0.192
2 0.123 0.970 0.455 0.410 0.724 0.038 0.207
2 0.376 0.619 0.914 1.283 0.509 0.086 0.257
2 0.264 0.269 0.926 0.203 0.987 0.242 0.063
2 0.753 0.701 0.369 0.579 0.015 0.361 0.195
2 0.079 0.661 0.948 0.581 0.191 0.309 0.023
2 0.164 0.496 0.195 0.808 0.028 0.583 0.310
2 0.784 1.015 0.224 0.436 0.481 0.108 0.595
2 0.493 0.192 0.350 0.244 0.698 0.118 0.164
2 0.824 0.857 0.833 0.081 0.422 0.255 0.191
2 0.322 0.076 0.074 0.248 0.136 0.041 0.444
2 0.198 0.076 0.427 0.599 0.549 0.490 0.185
2 0.230 0.325 0.781 0.272 0.409 0.089 0.025
2 0.550 0.742 0.298 0.167 0.614 0.128 0.063
2 0.116 0.121 0.009 0.099 0.477 0.390 0.294
2 0.386 0.094 0.573 0.029 0.104 0.288 0.151
2 0.487 0.366 0.482 0.970 0.688 0.174 0.747
2 0.071 0.179 0.645 0.420 0.010 0.050 0.041
2 0.181 0.159 0.535 0.235 0.250  nan  nan
2 0.326 0.365 1.167 0.385 0.112  nan  nan
2 0.975 0.598 0.147 0.605 0.448  nan  nan
2 0.166 0.621 0.321 0.160 0.063  nan  nan
2 0.143 0.066 0.698 0.433 0.218  nan  nan
2 0.332 0.118 0.146 0.377 0.308  nan  nan
2 0.406 0.160 0.304 0.144 0.394  nan  nan
2 0.432 0.448 0.127 0.279 0.127  nan  nan
2 0.061 0.642 0.364 0.065 0.009  nan  nan
2 0.315 0.446 0.052 0.199 0.087  nan  nan
2 0.330 0.296 0.422 0.177 0.048  nan  nan
2 0.516 0.075 0.028 0.269 0.226  nan  nan
2 1.166 2.642 1.188 2.505 3.742  nan  nan
2 0.878 1.421 0.460 0.257 3.589  nan  nan
2 1.528 3.393 2.008 3.781 3.851  nan  nan
2 3.655 4.717 1.694 0.186 0.057  nan  nan
2 0.759 0.947 0.516 0.757 0.587  nan  nan
2 2.736 3.106 1.260 1.468 4.287  nan  nan
2 4.468 0.717 0.787 1.741 0.862  nan  nan
2 1.085 2.650 4.467 2.220 0.878  nan  nan
2 2.121 0.858 2.055 2.211 3.066  nan  nan
2 0.104 2.744 0.231 1.112 0.467  nan  nan
2 3.405 3.086 3.862 0.919 1.366  nan  nan
2 2.312 0.827 0.313 1.334 2.711  nan  nan


==> res_capacity_hvrl.txt <==
x C10 C11 C12 C13 C14 C15
3 0.380 0.112 0.754 0.749 0.066 0.810
3 0.254 0.728 0.733 0.450 0.252 0.390
3 0.794 0.460 0.722 0.616 2.870 0.495
3 0.700 0.766 0.825 0.695 0.651 0.281
3 0.198 0.449 0.667 0.710 0.234 0.810
3 0.281 2.518 0.712 0.781 3.177 0.766
3 0.472 0.366 0.737 0.835 0.574 0.135
3 0.557 0.387 0.840 0.581 0.161 0.606
3 0.299 0.199 0.683 0.712 0.665 1.000
3 0.814 1.867 1.000 0.669 0.276 0.639
3 0.647 0.280 0.419 0.562 0.744 0.637
3 0.378 0.782 0.874 0.658 0.358 0.676
3 0.618 3.664 0.593 0.521 2.984 0.549
3 0.639 0.737 0.772 0.827 0.412 6.213
3 0.391 0.016 0.391 0.546 2.390 1.000
3 0.349 0.603 0.787 0.866 1.793 0.672
3 0.862 0.559 0.678 0.620 0.669 1.000
3 0.616 0.412 0.699 0.699 0.150 0.779
3 0.412 0.562 0.675 0.531 0.592 0.152
3 0.855 0.468 0.727 0.759 0.081 1.000
3 0.530 0.256 0.853 0.788 0.583 1.294
3 0.423 0.761 0.705 0.561 0.695 0.679
3 0.742 0.003 0.803 0.258 0.317 0.584
3 0.514 1.718 0.798 0.582 2.527 0.680
3 0.607 0.376 0.651 0.626 0.201 0.929
3 0.501 0.471 0.850 0.636 0.546 0.736
3 0.315 0.599 0.763 0.801 0.796 0.696
3 0.115 1.175 0.624 0.812 0.601 0.971
3 0.827 0.338 0.832 0.649 2.158 1.851
3 0.686 0.631 0.873 0.845 0.359 1.000
3 0.443 0.149 0.639 0.530 1.203 7.843
3 0.363 0.462 0.865 0.569 0.000 0.613
3 0.497 0.502 0.918 0.424 0.412 0.712
3 0.500 0.353 0.786 0.730 0.200 0.973
3 0.521 0.182 0.767 0.459 0.802 0.822
3 0.633 0.234 0.803 0.749 0.537 1.000
3 0.731 9.195 0.855 0.909 0.524 0.544
3 0.442 0.235 0.884 0.626 0.527 0.568
3 0.536 2.363 0.802 0.793 0.541 0.501
3 0.593 1.299 0.832 0.577 0.006 1.000
3 0.470 0.229 0.739 0.517 0.902 0.608
3 0.608 0.307 0.677 0.496 1.053 0.608
3 0.736 0.184 0.747 1.107 1.634 0.267
3 0.478 0.480 0.687 0.525 0.361 0.744
3 0.690 0.385 0.701 0.651 0.230 0.407
3 0.712 0.363 0.297 0.770 0.026 1.000
3 0.920 2.002 0.592 0.607 0.441 0.665
3 0.843 0.559 1.000 0.606 0.048 1.612
3 0.295 0.025 0.873 0.463 2.930 0.659
3 0.557 0.278 0.179 0.577 0.044 0.715
3 0.443 0.697 0.736 0.698 0.142 0.995
3 0.048 0.070 0.731 0.229 0.133 8.426
3 0.161 0.396 0.884 0.598 0.200 0.011
3 0.235 0.047 0.420 0.739 1.432 5.387
3 0.631 0.281 0.892 0.652 0.032 11.511
3 0.458 3.065 0.700 0.758 0.387 0.571
3 0.684 0.484 0.678 0.706 0.382 0.279
3 0.348 0.091 0.765 0.224 0.515 0.691
3 0.733 0.762 0.746 0.645 0.001 0.697
3 0.579 0.144 0.656 0.674 0.019 0.283
3 0.058 0.487  nan 0.624 3.390  nan
3 0.260 0.475  nan 0.728 0.366  nan
3 0.620 0.123  nan 0.419 0.442  nan
3 0.842 0.357  nan 0.852 0.514  nan
3 0.369 0.617  nan 0.858 4.091  nan
3 0.558 0.138  nan 0.733 5.629  nan
3 0.630 0.067  nan 0.569 0.331  nan
3 0.536 0.760  nan 0.604 0.245  nan
3 0.447 0.106  nan 0.481 0.335  nan
3 0.643 0.076  nan 0.672 1.566  nan
3 0.504 0.721  nan 0.046 0.331  nan
3 0.374 0.778  nan 0.827 0.105  nan
3 0.768 0.496  nan 0.507 0.335  nan
3 0.801 0.527  nan 0.782 2.566  nan
3 0.691 0.710  nan 0.643 0.176  nan
3 0.295 0.446  nan 0.797 0.065  nan
3 0.446 0.384  nan 0.762 0.476  nan
3 0.914 0.051  nan 0.699 0.877  nan
3 0.775 0.638  nan 0.648 6.031  nan
3 0.448 0.258  nan 0.698 0.310  nan
3 0.643 1.654  nan 0.011 1.817  nan
3 0.658 0.744  nan 0.761 0.491  nan
3 0.788 0.505  nan 0.468 0.316  nan
3 0.420 0.307  nan 0.753 0.104  nan


==> res_capacity_hvrl_fillings.txt <==
x E P5 P9 R5 R9 W5 W9
3 0.380 0.472 0.618 0.557 0.115 0.299 0.254
3 0.198 0.814 0.616 0.647 0.686 0.639 0.794
3 0.862 0.514 0.827 0.378 0.500 0.391 0.700
3 0.501 0.633 0.442 0.855 0.731 0.349 0.281
3 0.579 0.920 0.608 0.742 0.470 0.412 0.423
3 0.058 0.557 0.736 0.607 0.712 0.530 0.315
3 0.260 0.458 0.161 0.521 0.843 0.363 0.443
3 0.842 0.620 0.369 0.295 0.235 0.536 0.497
3 0.536 0.643 0.914 0.684 0.348 0.478 0.593
3 0.447 0.801 0.775 0.630 0.733 0.048 0.690
3 0.295 0.446 0.643 0.504 0.558 0.374 0.443
3 0.658 0.420 0.788 0.768 0.448 0.691 0.631
3 0.366 0.728 0.766 0.199 0.112 0.460 0.387
3 3.664 0.280 0.559 0.782 0.449 1.867 0.412
3 0.562 0.256 0.761 0.016 2.518 0.737 0.235
3 0.468 0.003 0.631 0.603 1.175 0.149 0.385
3 0.353 0.599 0.502 1.718 0.462 1.299 0.396
3 9.195 0.559 0.234 0.376 0.697 0.025 0.047
3 0.229 0.070 0.480 0.471 0.487 0.278 0.281
3 0.307 3.065 2.002 0.338 0.778 0.091 0.484
3 0.184 0.357 0.762 0.182 0.638 0.123 0.067
3 0.363 0.496 0.617 2.363 1.654 0.076 0.106
3 0.144 0.527 0.760 0.475 0.744 0.384 0.446
3 0.138 0.710 0.307 0.721 0.505 0.051 0.258
3 0.712 0.874 0.737 0.754 0.733 0.749 0.710
3 0.683 0.772 0.727 0.667 0.722 0.531 0.759
3 0.419 0.678 0.853 0.840 0.825 0.258 0.649
3 0.593 0.705 0.803 1.000 0.699 0.496 0.626
3 0.850 0.798 0.651 0.391 0.675 0.698 0.607
3 0.639 0.763 0.873 0.787 0.832 0.224 0.577
3 0.884 0.865 0.701 0.624 0.855 0.624 0.852
3 0.687 0.803 0.297 0.918 0.832 0.728 0.481
3 1.000 0.802 0.731 0.786 0.677 0.827 0.046
3 0.736 0.739 0.884 0.767 0.873 0.507 0.643
3 0.420 0.747 0.746 0.592 0.179 0.797 0.648
3 0.678 0.700 0.656 0.765 0.892 0.698 0.468
3 0.581 0.616 0.781 0.695 0.450 0.066 0.234
3 0.827 0.835 0.562 0.712 0.636 0.276 0.412
3 0.699 0.582 0.658 0.669 0.793 0.592 1.203
3 0.788 0.626 0.521 0.866 0.577 0.317 0.524
3 0.812 0.801 0.546 0.569 0.517 0.359 0.902
3 0.730 0.530 0.620 0.909 1.107 0.361 1.053
3 0.749 0.459 0.561 0.229 0.651 0.048 0.230
3 0.525 0.652 0.845 0.739 0.770 2.930 0.019
3 0.606 0.706 0.424 0.758 0.674 0.044 0.331
3 0.463 0.645 0.598 0.672 0.569 0.133 0.331
3 0.858 0.419 0.782 0.761 0.604 3.390 0.105
3 0.733 0.011 0.762 0.753 0.699 6.031 0.491
3 0.651 3.177 0.574 0.161 0.252  nan  nan
3 0.744 0.665 0.583 2.390 2.870  nan  nan
3 0.669 1.793 0.695 0.081 0.358  nan  nan
3 0.150 2.527 2.158 0.796 2.984  nan  nan
3 0.201 0.000 0.412 0.601 0.546  nan  nan
3 0.527 0.802 0.200 1.432 1.634  nan  nan
3 0.541 0.006 0.537 0.032 0.441  nan  nan
3 0.026 0.001 0.142 0.387 0.514  nan  nan
3 0.200 1.566 0.515 0.382 0.335  nan  nan
3 0.442 0.877 5.629 0.366 0.476  nan  nan
3 2.566 1.817 0.245 4.091 0.310  nan  nan
3 0.176 0.316 0.065 0.335 0.104  nan  nan
3 0.135 0.810 0.390 0.639 0.810  nan  nan
3 0.672 0.495 1.000 0.549 0.766  nan  nan
3 1.294 0.281 6.213 0.584 0.152  nan  nan
3 0.679 0.606 1.000 0.696 1.000  nan  nan
3 1.000 0.637 0.779 1.851 0.929  nan  nan
3 0.712 0.676 1.000 0.822 0.971  nan  nan
3 1.000 1.000 0.608 0.544 7.843  nan  nan
3 0.407 0.680 0.267 0.568 0.613  nan  nan
3 0.995 0.736 0.744 0.501 0.608  nan  nan
3 0.011 0.973 0.665 0.659 1.000  nan  nan
3 5.387 0.715 8.426 0.691 1.612  nan  nan
3 11.511 0.279 0.283 0.697 0.571  nan  nan


==> res_capacity_ntnuerc.txt <==
x C10 C11 C12 C13 C14 C15
1 0.642 2.886 0.302 0.329 0.924 0.703
1 0.505 0.112 0.481 0.241 0.330 0.555
1 0.556 0.011 0.543 0.075 0.494 0.713
1 0.442 0.094 0.556 0.370 0.204 0.467
1 0.265 1.000 0.479 0.048 0.102 0.161
1 0.461 0.277 0.440 0.007 0.039 0.449
1 0.580 0.583 0.396 0.044 1.717 1.000
1 0.115 3.073 0.461 0.203 1.000 0.451
1 0.511 0.184 0.522 0.002 1.684 0.258
1 1.000 0.176 0.379 1.921 1.592 0.700
1 0.279 0.618 0.047 0.037 0.532 0.489
1 0.118 0.117 0.289 0.238 0.550 0.291
1 0.048 0.187 0.090 0.279 3.245 0.535
1 0.311 1.000 0.414 0.278 0.061 0.076
1 0.382 0.618 1.000 0.032 0.342 0.518
1 0.352 0.079 0.415 1.465 0.152 0.151
1 0.575 1.000 0.396 0.109 0.392 1.000
1 0.168 0.438 0.315 0.342 0.284 0.652
1 0.347 0.335 0.449 0.183 1.000 0.028
1 0.179 0.150 0.479 0.328 0.031 0.476
1 0.499 0.647 0.677 0.057 0.363 0.079
1 0.421 0.329 0.290 0.061 0.484 0.515
1 0.325 0.583 0.097 0.132 0.687 0.738
1 0.192 0.438 1.000 0.307 0.020 0.393
1 0.679 0.121 0.370 1.670 0.132 2.194
1 0.697 0.183 0.058 0.123 1.568 2.422
1 1.789 0.304 0.357 0.200 57.922 0.286
1 0.258 0.094 0.433 0.235 0.590 0.833
1 0.523 0.064 0.431 0.004 0.883 1.000
1 0.208 0.055 0.370 0.114 0.048 0.101
1 0.524 0.466 0.449 0.066 0.963 0.380
1 0.553 0.122 0.721 0.051 0.016 0.626
1 0.395 0.172 0.091 0.150 0.535 1.529
1 0.244 0.329 0.326 0.106 0.251 0.255
1 0.393 1.000 0.222 0.357 0.030 0.174
1 0.502 0.298 0.400 3.106 0.258 0.848
1 0.234 0.321 0.477 0.097 2.024 0.292
1 0.259 0.273 0.563 0.443 0.240 1.778
1 0.579 0.190 0.559 0.070 0.353 2.412
1 0.374 0.300 0.469 3.560 0.712 0.097
1 0.202 0.087 0.475 0.210 0.322 0.303
1 2.438 0.191 0.233 0.071 0.971 0.250
1 0.279 0.870 0.398 0.117 0.669 0.157
1 0.412 0.176 0.391 0.196 0.044 0.148
1 0.293 0.084 0.389 0.134 1.000 0.011
1 0.105 0.356 1.000 0.098 0.407 1.994
1 0.172 0.051 0.223 0.196 0.654 0.116
1 0.131 0.343 0.684 0.105 0.067 0.020
1 0.224 0.701 1.000 0.299 0.200 3.443
1 0.209 0.111 0.368 4.691 0.157 0.151
1 0.323 0.129 0.443 0.033 0.254 0.640
1 0.613 0.087 0.078 0.020 0.343 0.378
1 0.184 0.402 0.498 0.013 0.375 0.467
1 0.280 1.000 0.198 0.024 1.013 2.093
1 0.609 0.259 0.008 0.373 0.169 0.569
1 0.514 0.256 0.412 0.051 0.070 0.154
1 0.296 0.158 0.102 0.047 0.618 0.219
1 0.262 0.196 0.411 0.055 0.117 0.103
1 0.353 0.268 0.559 0.261 0.938 0.192
1 0.407 0.337 0.270 0.089 0.163 0.608
1 0.767 0.317  nan 0.164 0.582  nan
1 0.580 1.000  nan 0.912 0.845  nan
1 0.361 0.482  nan 0.138 1.090  nan
1 0.569 0.038  nan 0.389 1.000  nan
1 0.310 0.054  nan 0.192 0.153  nan
1 0.325 0.363  nan 0.022 0.586  nan
1 0.528 0.150  nan 0.005 0.596  nan
1 0.296 0.110  nan 0.141 0.242  nan
1 1.000 0.407  nan 0.024 1.992  nan
1 0.188 0.139  nan 0.386 0.555  nan
1 0.350 0.338  nan 0.062 0.224  nan
1 0.464 1.000  nan 0.333 0.048  nan
1 0.428 0.485  nan 0.064 0.543  nan
1 0.377 0.141  nan 0.839 0.023  nan
1 0.470 0.481  nan 0.018 0.405  nan
1 0.593 0.123  nan 2.641 0.388  nan
1 0.430 0.328  nan 0.091 0.039  nan
1 0.058 0.066  nan 0.047 0.469  nan
1 0.122 0.322  nan 0.087 0.665  nan
1 0.182 0.265  nan 0.025 0.965  nan
1 0.359 0.095  nan 0.170 0.767  nan
1 0.576 0.292  nan 0.109 0.174  nan
1 0.566 0.240  nan 0.018 0.829  nan
1 3.187 1.168  nan 0.128 0.159  nan


==> res_capacity_ntnuerc_fillings.txt <==
x E P5 P9 R5 R9 W5 W9
1 0.642 0.580 0.048 0.115 0.258 0.511 0.505
1 0.265 1.000 0.168 0.279 0.208 0.311 0.556
1 0.575 0.192 0.523 0.118 0.244 0.382 0.442
1 0.697 0.502 0.259 0.179 0.234 0.352 0.461
1 0.407 0.172 2.438 0.325 0.202 0.347 0.421
1 0.767 0.209 0.279 0.679 0.105 0.499 1.789
1 0.580 0.514 0.184 0.393 0.131 0.553 0.524
1 0.569 0.361 0.310 0.224 0.280 0.579 0.395
1 0.296 0.188 0.058 0.296 0.262 0.412 0.374
1 1.000 0.377 0.122 0.528 0.353 0.613 0.293
1 0.593 0.430 0.359 0.350 0.325 0.464 0.323
1 0.576 3.187 0.566 0.428 0.182 0.470 0.609
1 0.583 0.112 0.094 0.184 2.886 0.011 3.073
1 0.187 0.618 1.000 0.117 1.000 0.176 0.438
1 0.335 0.647 0.329 0.618 0.277 1.000 0.273
1 0.150 0.583 0.055 0.079 0.094 0.466 0.084
1 0.329 0.304 0.172 0.438 0.122 0.300 0.402
1 0.321 0.343 0.298 0.121 0.129 0.701 1.000
1 0.087 0.087 0.176 0.183 0.317 0.111 0.259
1 0.191 0.256 0.051 0.064 1.000 0.196 0.158
1 0.870 0.038 0.268 1.000 0.322 0.482 0.150
1 0.356 0.485 0.054 0.190 0.095 0.139 0.407
1 0.337 0.141 0.110 1.000 0.292 0.328 0.123
1 0.363 0.481 1.168 0.338 0.240 0.066 0.265
1 0.440 0.289 0.396 0.302 0.481 0.329 0.048
1 0.522 0.414 0.479 0.479 0.543 0.183 0.328
1 0.047 0.396 0.677 0.461 0.556 0.132 0.004
1 0.090 0.290 0.097 0.379 0.315 0.071 0.443
1 0.058 1.000 0.370 1.000 0.449 0.033 0.196
1 0.449 0.357 0.370 0.415 0.431 0.055 4.691
1 0.563 0.721 0.389 0.433 0.477 0.164 0.389
1 0.391 0.400 1.000 0.091 0.469 0.912 0.024
1 0.684 0.559 0.078 0.326 0.233 0.333 0.062
1 0.443 0.475 0.498 0.222 1.000 0.064 0.018
1 0.198 0.398 0.559 0.223 0.368 2.641 0.087
1 0.102 0.412 0.270 0.411 0.008 0.025 0.018
1 0.203 0.075 0.007 0.370 0.241 0.924 0.102
1 0.278 0.044 0.037 0.002 0.123 1.592 0.061
1 0.342 0.307 0.238 1.921 0.070 1.000 0.963
1 0.057 1.670 0.279 1.465 3.560 0.687 2.024
1 0.235 0.200 0.032 0.051 0.210 0.048 0.322
1 0.106 0.066 0.109 0.097 0.117 0.044 0.971
1 3.106 0.357 0.061 0.020 0.134 0.067 1.000
1 0.196 0.373 0.114 0.024 0.098 0.200 0.163
1 0.105 0.047 0.150 0.051 0.089 0.157 0.596
1 0.299 0.261 0.013 0.386 0.005 0.343 0.224
1 0.192 0.138 0.839 0.109 0.141 0.582 0.048
1 0.022 0.170 0.091 0.128 0.047 0.665 0.174
1 0.204 0.039 1.717 1.000 0.330  nan  nan
1 0.532 1.684 0.363 0.342 0.494  nan  nan
1 0.392 0.152 0.484 0.031 0.550  nan  nan
1 0.284 0.020 0.883 57.922 3.245  nan  nan
1 0.132 0.016 0.535 0.590 1.568  nan  nan
1 0.240 0.030 0.251 1.013 0.669  nan  nan
1 0.353 0.712 0.258 0.169 0.654  nan  nan
1 0.407 0.938 0.254 0.070 1.000  nan  nan
1 0.375 0.555 0.117 0.618 1.992  nan  nan
1 1.090 0.469 0.586 0.845 0.039  nan  nan
1 0.023 0.767 0.242 0.153 0.965  nan  nan
1 0.405 0.829 0.388 0.543 0.159  nan  nan
1 1.000 0.703 0.555 0.700 0.161  nan  nan
1 0.151 0.713 0.258 0.535 0.449  nan  nan
1 0.079 0.467 0.076 0.738 0.028  nan  nan
1 0.515 0.451 1.000 0.286 0.476  nan  nan
1 0.101 0.489 0.652 1.000 2.194  nan  nan
1 1.529 0.291 0.097 0.174 0.833  nan  nan
1 0.848 0.518 0.250 0.292 0.380  nan  nan
1 0.011 0.393 0.157 1.778 0.626  nan  nan
1 0.640 2.422 0.148 2.412 0.303  nan  nan
1 0.467 0.255 0.116 3.443 1.994  nan  nan
1 2.093 0.151 0.378 0.103 0.020  nan  nan
1 0.569 0.219 0.608 0.192 0.154  nan  nan

